Degree Tables for Secure Distributed Matrix Multiplication

We consider the problem of secure distributed matrix multiplication (SDMM) in which a user wishes to compute the product of two matrices with the assistance of honest but curious servers. We construct polynomial codes for SDMM by studying a recently introduced combinatorial tool called the degree table. For a fixed partitioning, minimizing the total communication cost of a polynomial code for SDMM is equivalent to minimizing $N$, the number of distinct elements in the corresponding degree table. We propose new constructions of degree tables with a low number of distinct elements. These new constructions lead to a general family of polynomial codes for SDMM, which we call $\mathsf{GASP}_{r}$ (Gap Additive Secure Polynomial codes) parametrized by an integer $r$. $\mathsf{GASP}_{r}$ outperforms all previously known polynomial codes for SDMM under an outer product partitioning. We also present lower bounds on $N$ and prove the optimality or asymptotic optimality of our constructions for certain regimes. Moreover, we formulate the construction of optimal degree tables as an integer linear program and use it to prove the optimality of $\mathsf{GASP}_{r}$ for all the system parameters that we were able to test.

==> chang.txt <==
1 25
2 36
3 49
4 64
5 81
6 100
7 121
8 144
9 169
10 196


==> gasp1.txt <==
1 24
2 27
3 33
4 41
5 47
6 52
7 58


==> gasp2.txt <==
1 24
2 29
3 33
4 36
5 41
6 43
7 47
8 50
9 55
10 57


==> gasp3.txt <==
1 24
2 29
3 34
4 37
5 40
6 42
7 45
8 47
9 50
10 53


==> gasp4.txt <==
1 24
2 29
3 34
4 39
5 41
6 43
7 45
8 47
9 49
10 51


==> gnuplotdata.txt <==
2 1.46428571429 1.28571428571 1.39285714286 41 36 39 2.5 28
3 1.72222222222 1.37037037037 1.65740740741 186 148 179 1.88888888889 108
4 1.83223684211 1.34868421053 1.78618421053 557 410 543 1.625 304
5 1.88857142857 1.31142857143 1.85571428571 1322 918 1299 1.48 700
6 1.92094017094 1.27635327635 1.89672364672 2697 1792 2663 1.38888888889 1404
7 1.94113029827 1.2464678179 1.9226844584 4946 3176 4899 1.32653061224 2548
8 1.95452425373 1.22154850746 1.94006529851 8381 5238 8319 1.28125 4288
9 1.96384479718 1.20076425632 1.95223398001 13362 8170 13283 1.24691358025 6804
10 1.97058252427 1.18330097087 1.96106796117 20297 12188 20199 1.22 10300
11 1.97560650493 1.16848840309 1.96767528659 29642 17532 29523 1.19834710744 15004
12 1.97945011338 1.15580120937 1.97274187453 41901 24466 41759 1.18055555556 21168
13 1.98245493326 1.14483280583 1.97670978395 57626 33278 57459 1.16568047337 29068
14 1.98484770793 1.13526817762 1.97987385909 77417 44280 77223 1.15306122449 39004
15 1.98678362573 1.12686159844 1.98243664717 101922 57808 101699 1.14222222222 51300
16 1.98837174228 1.11941964286 1.98454090251 131837 74222 131583 1.1328125 66304
17 1.98969047732 1.11278854813 1.98628951984 167906 93906 167619 1.12456747405 84388
18 1.9907973723 1.10684486729 1.98775814551 210921 117268 210599 1.11728395062 105948
19 1.9917354114 1.10148853916 1.98900337889 261722 144740 261363 1.1108033241 131404
20 1.99253722084 1.09663771712 1.99006823821 321197 176778 320799 1.105 161200
21 1.9932279218 1.09222487794 1.99098588384 390282 213862 389843 1.09977324263 195804
22 1.99382710812 1.08819386699 1.9917822051 469961 256496 469479 1.09504132231 235708
23 1.99435024234 1.0844976335 1.9924776497 561266 305208 560739 1.09073724008 281428
24 1.99480965746 1.0810964786 1.99308853867 665277 360550 664703 1.08680555556 333504
25 1.99521528662 1.0779566879 1.99362802548 783122 423098 782499 1.0832 392500
26 1.99557520196 1.07504945491 1.99410680517 915977 493452 915303 1.0798816568 459004
27 1.99589601745 1.07235002661 1.99453364516 1065066 572236 1064339 1.0768175583 533628
28 1.99618319373 1.06983701994 1.99491578715 1231661 660098 1230879 1.07397959184 617008
29 1.99644127111 1.067491871 1.99525925467 1417082 757710 1416243 1.07134363853 709804


==> kakar.txt <==
1 24
2 29
3 34
4 39
5 44
6 49
7 54
8 59
9 64
10 69

